Who is in Charge here? Understanding How Runtime Configuration Affects Software along with Variables&Constants

Runtime misconfiguration can lead to software performance degradation and even cause failure. Developers typically perform sanity checks during the configuration parsing stage to prevent invalid parameter values. However, we discovered that even valid values that pass these checks can also lead to unexpected severe consequences. Our study reveals the underlying reason: the value of runtime configuration parameters may interact with other constants and variables when propagated and used, altering its original effect on software behavior. Consequently, parameter values may no longer be valid when encountering complex runtime environments and workloads. Therefore, it is extremely challenging for users to properly configure the software before it starts running. This paper presents the first comprehensive and in-depth study (to the best of our knowledge) on how configuration affects software at runtime through the interaction with constants, and variables (PCV Interaction). Parameter values represent user intentions, constants embody developer knowledge, and variables are typically defined by the runtime environment and workload. This interaction essentially illustrates how different roles jointly determine software behavior. In this regard, we studied 705 configuration parameters from 10 large-scale software systems. We reveal that a large portion of configuration parameters interact with constants/variables after parsing. We analyzed the interaction patterns and their effects on software runtime behavior. Furthermore, we highlighted the risks of PCV interaction and identified potential issues behind specific interaction patterns. Our findings expose the "double edge" of PCV interaction, providing new insights and motivating the development of new automated techniques to help users configure software appropriately and assist developers in designing better configurations.

==> Response.txt <==
Thanks for the detailed review! We are grateful for the insightful questions and feedback provided, and we will try to improve the paper by discussing how our study results can benefit developers, users, and tool builders.

Our point is that: users have their understanding of how configuration affects software at a high level, but the configuration parameter may work differently in the code (i.e., PCV).
This discrepancy between perception (users' understanding) and reality (PCV) is the reason why users thought they encountered configuration issues.
We do not argue that developers should make configuration parameters "inert". Just the opposite, we demonstrate that most PCVs are insufficient to satisfy users' expectations by making a study of how configuration parameters interact with the program (i.e., variables and constants).
Furthermore, we conclude findings to help developers/administrators to mitigate the gap.

Then, we talk about the results we provide in the paper. 
In Section 4, our results and code examples demonstrate how existing developers design and implement PCV to enhance software performance and reliability. This can assist developers in implementing similar PCV code. Additionally, we offer several good practices to address potential risks in interactions. For instance, concerning the issue of lacking PCV-related logging information, we showcase exemplary log cases in Section 5.1.2, which developers can directly reference. Concerning the risks of configurations partially adapting to workload, we demonstrate how to auto-adjust configuration values at runtime (see Figure 5). Similarly, for the challenge of selecting appropriate thresholds, we illustrate how to choose more elastic thresholds to accommodate changing software operational workloads (refer to Figure 6). We believe these findings and insights can help experienced developers effectively mitigate the discrepancy. 
Further, our findings can assist in automating configuration adjustments and detecting interaction defects. Based on the interaction patterns and the corresponding risks, we can determine when configuration should be adjusted and how they should be adjusted. For instance, we can identify code utilizing the max() and min() functions for PV interaction and determine when it's necessary to adjust P to adapt to the workload. Existing defect detection techniques like fuzzing can be improved by cooperating with PCV interaction analysis. For instance, our interaction patterns, when used with fuzzing techniques, can locate and instrument the interaction code for a configuration parameter with multiple interactions during propagation. Seed mutation strategies can then be specifically designed based on their interaction patterns, using PCV interaction coverage (similar to code coverage) as a metric to aid in detecting deep configuration defects.

In summary, we believe that our findings can be beneficial to users, developers, and tool builders. We intend to provide clearer and more direct guidance on how to utilize the PCV results in the revision.

======================Review #A===========================

### Comment 1: Utility of PCV interaction classification
We have found that different patterns can lead to different effects and issues. Developers can implement corresponding effects or solve specific problems associated with different patterns. Especially, regarding the two patterns you described, they do indeed have the same impact on software behavior semantically. However, in other P-C cases, there are performance optimization implications. Figure 3c serves as an example, demonstrating how P-C interaction enhances software performance. Therefore, we believe it is necessary to distinguish it from parameters working independently.

### Comment 2: Issues associated with each interaction
Some existing works focused on studying configuration issues [1]. We aim to understand PCV in different aspects. However, we find PCV is one of the major reasons for configuration issues. For example, many developers modify the default values of configuration [2-6], which are the consequences of PV interaction. These real-world issues demonstrate the significance of our study of PCV interactions.

======================Review #B===========================

### Q1: dataset
We have already released the artifact dataset at: https://github.com/PCVAnonymous/PCVStudy (also mentioned as a footnote in the paper), all of our raw data and labeled data are included.

### Comment 1: Default values of configuration parameters
We acknowledge that default values serve multiple purposes; however, we advocate for modifying configuration values when necessary to fulfill one of those purposes. As described in our example in Finding 11, the default value of the performance optimization switch 'loadInParallel' is false. However, when multiple subsections exist in HDFS that need to be processed (stageSubSections.size() > 0), 'loadInParallel' should be modified to true to enhance the performance of the software.

### Comment 2: Log information about PCV interactions
We believe that providing users with more detailed log information regarding PCV interactions, as it helps them understand the interactions and effectively adjust configurations. Section 5.1.2 showcases a good practice where log information includes the values of configuration parameters and workload variables. In such a scenario, users can on-the-fly adjust their configurations based on workload and environment information.

### Comment 3: Ambiguity of #P and #PS
Thanks for the reminder, we will clarify this in the revision.

======================Review #C===========================
### Question 1: Scalability challenge of taint analysis
The taint analysis tools we utilize, Conftainter and Cflow, are well-designed tools designed specifically for configuration taint analysis in C/C++ and Java software. Apart from processing our inputs, these tools are not originally designed for PCV interactions. We need to extract the PCV code from the tainted trace results of the configuration parameters. To ensure the accuracy and completeness of the results obtained from the tools, we meticulously double-checked each case in the dataset.

### Question 2: Combination of PCV
We selected a total of 705 configuration parameters (Table 2) and ultimately collected 851 interaction cases (Table 4). This indicates that some configuration parameters have multiple interaction cases (refer to Section 3.4). For instance, 'dfs.disk.balancer.max.disk.errors' will first interacts with the constant '0' and subsequently interacts with the return value of the function 'item.getErrorCount()'. This configuration parameter involves multiple interaction patterns. In our study, we divided it into two cases to investigate their effects and problems separately, as described in Section 3.

### Comment 1: Completeness of dataset
For the propagation path of one configuration parameter, we stop tracing that path once its usage stage is completed. Following the taint analysis phase, we manually double-check the data in addition to using tools for analysis. In particular, we verify whether the tools trace all execution paths of the configuration parameters. If the usage of one configuration parameter is not tracked by the tool, we manually add it to the dataset.

### Comment 2: Statistics of configurations
We will incorporate this additional statistical data in the revision.

[1] Zhang, Y., He, H., Legunsen, O., Li, S., Dong, W., & Xu, T. (2021, May). An evolutionary study of configuration design and implementation in cloud systems. In 2021 IEEE/ACM 43rd International Conference on Software Engineering (ICSE) (pp. 188-200). IEEE.
[2] HBASE-21000. Default limits for PressureAwareCompactionThroughputController are too low. https://issues.apache.org/jira/browse/HBASE-21000.
[3] HBASE-18023. Update row threshold warning from 1k to 5k (addendum). https://issues.apache.org/jira/browse/HBASE-18023.
[4] HBASE-19660. Up default retries from 10 to 15 and blocking store files limit from 10 to 16. https://issues.apache.org/jira/browse/HBASE-19660.
[5] HBASE-16417. In-memory MemStore Policy for Flattening and Compactions. https://issues.apache.org/jira/browse/HBASE-16417.
[6] HBASE-19359. Revisit the default CONFIG of hbase client retries number. https://issues.apache.org/jira/browse/HBASE-19359.

==> outline.txt <==
3 Interaction Modes
  3.1 Interaction Modes
    P
    P->V
    V->P
    C->P
    P-C-V
  3.2 Sequential Relationship of Interaction
    
    
4 Effects of Interaction
  
  P->V: 
    Resource limitation; 
    Software error limitation;
  V->P: 
    Resource tuning; 
    Out-of-Bounds Errors Prevention;
  C->P: 
    Resource Matching;
    Misconfiguration Prevention and Correction;
    Resource Overflow Prevention;
  P-C-V:
    Checking Optimization Requirements;
    
5 Potential Problem 

  Q1 Will PCV interaction lead to bad consequences? 
  Q2 What are the common problems in all kinds of interaction.
  Q3 Will different interaction modes lead to unique problems?
  
  5.1 Common Problems
     5.1.1 Unexpeced consequences
        (1) runtime exception
        (2) Early termination
        (3) unexpected result
        (4) performance degradation
     5.1.2 Few of parameters support runtime update
     5.1.3 Lack of log information
  5.2 Unique problems
     5.2.1 The constaints used in PC interactions are not well-chosen and may used in a bad way (C->P)
     5.2.2 The PV interaction lack of full adaption to workload (V->P)
     5.2.3 User-setting value are over-trusted (V->P)
     5.2.4 Configuration values may reversely inhibit the variables effect (P-C-V)
     5.2.5 Lots of PV doesn't have PC
         finding: x% PV without PC
         finding: x% PC before PV
         
6 Possible Solutions

Sarah nadi:

ConfigFix: Interactive Configuration Conflict Resolution for the Linux Kernel
Extracting Configuration Knowledge from Build Files with Symbolic Analysis
Mining configuration constraints: Static analyses and empirical results
Where do configuration constraints stem from? An extraction approach and an empirical study (shurui zhou)
A study of variability spaces in Open Source Software
Linux variability anomalies: What causes them and how do they get fixed?
Mining Kbuild to detect variability anomalies in Linux



Add direction:

1. Use conf-related code coverage as a metric.
2. Log information
3. P-C interaction: configuration check is too simple?
4. Auto-tuning

==*== Overall merit

1. Reject


==*== Reviewer expertise

4. Expert


==*== Paper summary
This paper introduces SlsDetector, the first framework to utilize large language models (LLMs) for detecting misconfigurations in serverless applications. SlsDetector employs effective prompt engineering and zero-shot learning to efficiently identify configuration issues with minimal input effort. The framework is designed with multi-dimensional constraints, specifically tailored to the configuration characteristics of serverless applications. It incorporates the reasoning strategy of COT to enhance the LLM's reasoning capabilities and generate customized structured responses. Through the evaluation of 110 configuration files, SlsDetector achieved an accuracy of 72.88%, a recall rate of 88.18%, and an F1 score of 79.75%, outperforming state-of-the-art data-driven methods. Additionally, this paper explores the generalization ability of SlsDetector across different LLMs, with results showing that the framework consistently demonstrates efficiency across these models.

==*== Strengths
+ Good summary of misconfigurations in serverless applications.
+ Well-written paper.

==*== Weaknesses
 - Lack of technical innovation.
 - No new misconfigurations detected.
 - Limited progress in overcoming the limitations of existing approaches.

==*== Comments for authors
This paper summarizes the common configuration errors in serverless applications, such as resource types, configuration entries, and dependencies. Furthermore, this paper presents a framework that utilizes LLMs to detect configuration errors and conducts a sufficient benchmark dataset for future work. Overall, this paper focuses on serverless applications with a clear structure. Despite the above advantages, the contribution of this paper is limited. The authors should address the following issues.

Lack of technical innovation. SlsDetector utilizes prompt engineering and the Chain of Thought (COT), and applies large language models (LLMs) for misconfiguration detection in serverless applications. Its core lies in summarizing specific error configuration patterns for serverless environments. However, the SlsDetector lacks significant technical innovation, the prompt design appears straightforward compared to existing LLM-based bug detection works. Its approach, particularly the prompt design, does not effectively showcase the characteristics of serverless applications.

No new misconfiguration was detected. Although SlsDetector demonstrates improvements in precision, recall, and F1-score compared to the baseline, the experimental dataset in this paper consists of existing and manually injected misconfigurations. SlsDetector does not detect any new misconfigurations, which limits its contribution to the community.

Limited progress in overcoming the limitations of existing approaches. Although the paper highlights that existing data-driven approaches require significant manual efforts and are prone to performance degradation due to incorrect datasets, these limitations are also present in SlsDetector. SlsDetector still relies on the collection of a large number of real-world serverless application misconfiguration cases, followed by analysis and summarization, and then the design of prompts based on identified patterns. As a result, the performance of SlsDetector heavily depends on manual analysis, making it difficult to overcome the limitations of existing approaches.


==*== Distinguished Paper Quality
2. no


==*== Comments for PC
==-== (hidden from authors)
==-== Markdown styling and LaTeX math supported.



==+== Scratchpad (for unsaved private notes)

==+== End Review

thank you for the discussion. It seems that we are in agreement and leaning toward a rejection. I have drafted the following meta-review, please feel free to make any edits or additions:

Thank you for submitting your work to ISSTA 2025. The reviewers agreed that this paper targets an interesting problem. However, the paper has several limitations that need to be addressed. Below is the summary of the strengths and weaknesses:

 + Interesting problem of misconfiguration detection
 + Well-written and easy to follow

 - Lack of sufficient innovation. The proposed method in this paper primarily involves designing a prompt that directly combines multiple misconfiguration types into the prompt to query LLMs for misconfiguration detection, which lacks technical innovation.
 - Lack of a comprehensive understanding of misconfigurations in AWS serverless applications. It's unclear how the authors summarize various misconfigurations.
 - Some experimental details need further clarification. For example, the paper lacks a discussion on how to address the issue of data leakage risks.

We hope that the reviews help improve the work for future submissions. 
